FlowCTS: On-policy Continuous Trajectory Supervision of Flow Models

While on-policy distillation (OPD) effectively addresses sparse rewards and exposure bias in large language model post-training, its extension to flow models remains underexplored. To this end, we propose Flow Continuous Trajectory Supervision (FlowCTS), which matches subsequent student and reference trajectories initialized from the same student-visited state. Using the integral relation between trajectories and velocity fields, we derive a temporally weighted velocity-matching upper bound and discretize it into practical objectives parameterized by the number of supervision steps. Under a multi-reference setup, single-state FlowCTS-OPD outperforms vanilla KL-based OPD with faster convergence. FlowCTS-OPD improves GenEval from 0.90 to 0.93, OCR from 0.90 to 0.92, and PickScore from 22.75 to 23.06, while outperforming a mixed-reward RL baseline across all target metrics. Further analysis reveals a clear temporal supervision mismatch in vanilla KL-based OPD arising from its auxiliary SDE transition kernels. Beyond on-policy setting,FlowCTS also consistently outperforms vanilla SFT , particularly on OCR, while increasing supervision steps exhibit a trade-off between richer trajectory information and greater optimization difficulty.

==> fig/data/Velocity-mse.txt <==
0.0000000000 0.643561258 0.2834819476 0.7426279699
0.03448275862 0.7449049856 0.3863193758 0.8147274475
0.06896551724 0.5797736634 0.3043452864 0.7274437725
0.1034482759 0.4432594488 0.2290692766 0.5595498937
0.1379310345 0.3454589235 0.1746735772 0.4023383879
0.1724137931 0.2542465341 0.1387487893 0.2907270753
0.2068965517 0.1971884066 0.1107448698 0.2077055982
0.2413793103 0.161449635 0.09048974804 0.1561396852
0.2758620690 0.1336992935 0.07672895872 0.1175457086
0.3103448276 0.1082165419 0.06358125963 0.09008516411
0.3448275862 0.09074148843 0.05334734614 0.07164160563
0.3793103448 0.07840376532 0.04570332882 0.05643733878
0.4137931034 0.06656003339 0.03866449366 0.04545868228
0.4482758621 0.05765416179 0.03174986008 0.03711538352
0.4827586207 0.04917275464 0.02616028025 0.03031339319
0.5172413793 0.04322253472 0.02217613825 0.02518265909
0.5517241379 0.03744150481 0.01911381696 0.02093087611
0.5862068966 0.03296761265 0.01675018924 0.01778021841
0.6206896552 0.02915542518 0.01409496332 0.01545024245
0.6551724138 0.02581462211 0.01230419088 0.01351070435
0.6896551724 0.02287035885 0.01093983378 0.01195271477
0.7241379310 0.02069829838 0.009957862167 0.01081181041
0.7586206897 0.01896638789 0.009217298284 0.009952868099
0.7931034483 0.0174305156 0.008937974131 0.009321167142
0.8275862069 0.01632001829 0.008886184206 0.00900112113
0.8620689655 0.01589473605 0.009291734701 0.00908028497
0.8965517241 0.01614162052 0.009935580561 0.00943530863
0.9310344828 0.01811497056 0.01087310353 0.01043305887
0.9655172414 0.02180332926 0.01207448251 0.01163813903
1.0000000000 0.02638178174 0.00479121209 0.00845747308

==> fig/data/geneval_training.txt <==
0 0.63 0.63
120 0.7911392405063291 0.8779385171790235
240 0.8191681735985533 0.9177215189873418
360 0.8327305605786618 0.9141048824593129
480 0.8589511754068716 0.9222423146473779
600 0.864376130198915 0.9195298372513563
720 0.8634719710669078 0.9276672694394213
840 0.8743218806509946 0.9204339963833634
960 0.8770343580470162 0.9285714285714286
1080 0.8815551537070524 0.930379746835443
1200 0.8842676311030742 0.9249547920433996
1320 0.8933092224231465 0.9312839059674503
1440 0.8896925858951176 0.9294755877034359
1560 0.895117540687161 0.9312839059674503
1680 0.8896925858951176 0.9294755877034359
1800 0.8824593128390597 0.9376130198915009
1920 0.8896925858951176 0.930379746835443

==> fig/data/kl_loss_ckpt40.txt <==
0 3.126488809357397e-05
1 4.6794208174105734e-05
2 6.953515548957512e-05
3 8.426975546171889e-05
4 1.152754994109273e-04
5 1.8203820218332112e-04
6 3.2072258181869984e-04
7 6.899099680595100e-04
8 2.271901350468397e-03

==> fig/data/ocr_training.txt <==
0 0.59 0.59
120 0.8288128471929771 0.8761610190188036
240 0.8587405334257999 0.8852764368024059
360 0.8735949964144364 0.8884928341382823
480 0.8806646411073218 0.8935939673905023
600 0.8944751157351737 0.9052397980812477
720 0.8878101821578918 0.9037134764297285
840 0.8899320966075367 0.9123237777492662
960 0.8921397660706061 0.9031013767456939
1080 0.8985098375214791 0.9124136137686587
1200 0.9041006965357649 0.9046794707058174
1320 0.8988163063363322 0.9042159970153296
1440 0.9003569142767069 0.91239261008925
1560 0.8952432693991289 0.9186481248671388
1680 0.8999128466835247 0.9110960703584114
1800 0.897233048503513 0.9119582969585052
1920 0.8987691722511176 0.9127465152430185
2040 0.8993769946767073 0.9166458648908021

==> fig/data/pickscore_training.txt <==
0 21.64 21.64
120 22.35263653472066 22.56869713868946
240 22.456074883171823 22.78600108710816
360 22.53779006394325 22.93192435533274
480 22.570455670705996 22.945127034152392
600 22.615119434311055 22.939752022910397
720 22.641229427128565 22.994307820627
840 22.66048343788134 23.022064456075896
960 22.67984431050718 23.01767105597537
1080 22.701538832567167 22.990116775617935
1200 22.72963269572938 23.093525960110128
1320 22.732052413688507 23.040205555444118
1440 22.723866710672155 23.05993466079235
1560 22.753773726697545 23.06113014399307
1680 22.754024135239888 23.06692103506066
1800 22.752071602852084 23.06952152022859
1920 22.81016592384549 23.08656867640093
2040 22.82639885158278 23.10708642541431

==> fig/data/sde_ode_geneval.txt <==
checkpoint sde ode base teacher
40 0.8440325497 0.8033453888 0.6415009042 0.9317359855
160 0.9190777577 0.9095840868 0.6415009042 0.9317359855
320 0.9299276673 0.9186256781 0.6415009042 0.9317359855
